Discovery of an eclipsing X-ray binary with a 32.69 hour period in M101: an analog of Her X-1 or LMC X-4?

We report the discovery of an eclipsing X-ray binary in M101, the first such system to be discovered outside the Local Group. Based on a sequence of 25 Chandra observations that sample a wide range of orbital phases, we find a period of 32.688 $\pm$ 0.002 hours, which we interpret as an orbital period. The folded light curve exhibits an eclipse lasting about 8 hours, suggesting a compact orbit in an nearly edge-on configuration. The X-ray binary has an average luminosity of $L_X(0.3-8 {\rm keV}) \approx 1.3\times10^{38}$ erg/sec, with only one out of the 25 observations significantly lower in flux than the average light curve.The presence of the eclipse and the $\sim$ 1.4-day orbital period suggests that this source is an analog of the well studied eclipsing X-ray binary pulsars Her X-1 or LMC X-4. Combining the Chandra data and the HST ACS/WFC images, we have identified several possible optical counterparts, including an O5-O3 star with V = 25.0. Follow-up optical monitoring observations should be able to identify the donor and further constrain the orbital properties.

==> response.txt <==
>First, I would like to thank the authors for taking my comments
>seriously.  At this stage, I think the paper only needs minor revisions,
>mostly to fix typos.


>Section 2, top of page 3: If the RA is xx:xx:36.0, the name should not
>be Jxxxx26.0.

corrected to J140336.0+541925

>Section 2: Please change "absence of true periodic signals" to "the
>absence of true signals" both here and in the figure caption.  Basically
>non-periodic signals impacts this probability calculation.

changed in the text and the figure caption


>Section 2: "we derive the following ephemeris", I would say that
>"throughout this paper we use the following ephemeris".  (This
>makes it obvious that phase 0 is not mid eclipse).

changed to "throughout this paper we use the following ephemeris"

>Section 2:  Concerning the hardness ratio during eclipse, I note that
>the spectrum can actually be softer during the period when the compact
>object is totally hidden behind the companion's photosphere.  This
>is because the wind/scattered flux has a soft thermal spectrum.  It is
>the transition into and out of of the "eclipse" where you expect to
>see the hardness ratio evolve.  Thus obsid 6175, which appears to
>be mostly an ingress, should be dominated by an increasing column.
>Since Figure 7 makes it clear this is not detected in the average
>lightcurve, I see no need for additional analysis.

we changed this paragraph, and the 2nd paragraph in Discussion, to reflect the
competition between the softening by the thermal residual emission and the
hardening by the additional absorption.


>Figure 8: Something appears to have gone wrong in this figure in that
>there is no HST image in panels b, c, and d just the overplot.  Also
>the "error" ellipse is way too large.  It should be the uncertainty
>in the centroid (including systematics) which is smaller than the
>size of the PSF.  Given the number of counts from the source, I expect
>that source A is the only viable candidate (detected).

You are right that the positional uncertainty is much smaller than the ellipse
we overplotted on the optical image. The positional uncertainty was actually
0.3"-ish, smaller than the standard 0.6" because we corrected the position
relative to a nearby source. The ellipse was reported by wavdect and enclosed
95% of the source photons, and adopting this will prevent us from missing any
possible counterpart candidate. So we still overplot this ellipse on the
optical images, but explicitly state the difference in the text and in the
figure caption.





>Section 3:  I think a spell checker changed "extinction" into
>"distinction".

changed distinction's to extinction's

>Convention for figure labels is "Period (hours)", "Time (sec)" and
>"Energy (eV)" not "Period (in hours)", "Time/sec", "time in sec",
>nor "eV".

changed the figure labels 

>Matonick is missing a "k" in the paper (but OK in the reference list).

changed




